A Revised and Verified Proof of the Scalable Commutativity Rule

This paper explains a flaw in the published proof of the Scalable Commutativity Rule (SCR), presents a revised and formally verified proof of the SCR in the Coq proof assistant, and discusses the insights and open questions raised from our experience proving the SCR.

==> const.json <==
{
  "pk-loc": {
    "pk-diff": 612
  }, 
  "xv6-loc": {
    "all": 51732
  }, 
  "commuter-loc": {
    "fstestgen": 835, 
    "analyzer": 4387, 
    "fsmodel": 693
  }, 
  "mtrace-loc": {
    "qemu-diff": 1594, 
    "mscan": 2865
  }
}
